Deep-Learning-Aided Successive-Cancellation Decoding of Polar Codes

A deep-learning-aided successive-cancellation list (DL-SCL) decoding algorithm for polar codes is introduced with deep-learning-aided successive-cancellation (DL-SC) decoding being a specific case of it. The DL-SCL decoder works by allowing additional rounds of SCL decoding when the first SCL decoding attempt fails, using a novel bit-flipping metric. The proposed bit-flipping metric exploits the inherent relations between the information bits in polar codes that are represented by a correlation matrix. The correlation matrix is then optimized using emerging deep-learning techniques. Performance results on a polar code of length 128 with 64 information bits concatenated with a 24-bit cyclic redundancy check show that the proposed bit-flipping metric in the proposed DL-SCL decoder requires up to 66% fewer multiplications and up to 36% fewer additions, without any need to perform transcendental functions, and by providing almost the same error-correction performance in comparison with the state of the art.

==> Figures/latency_DLSC_N128_K64_CRC16.tikz <==
\begin{tikzpicture}[spy using outlines = {rectangle, magnification=2.0, connect spies}]

\pgfplotsset{	
	label style = {font=\fontsize{7pt}{7}\selectfont},
	tick label style = {font=\fontsize{7pt}{7}\selectfont}
}

\begin{axis}[
scale = 1,
xlabel={$E_b/N_0$ [\text{dB}]}, xlabel style={yshift=0.8em},
ylabel={Average decoding attempts}, ylabel style={yshift=-1.5em},
xtick={0,1,2,3,4,5,6},
ytick={1,2,3,4,5,6,7,8,9},
grid=both,
ymajorgrids=true,
xmajorgrids=true,
grid style=dashdotted,
width=1\columnwidth, 
height=4.5cm,
thick,
mark size=2.5,
legend cell align={left},
%legend pos=south west,
legend style={
	at={(0,1e-5)},
	anchor=south west,
	column sep= 2mm,
	font=\fontsize{6pt}{7.2}\selectfont,
},
legend to name=latency-legend-DLSC,
legend columns=3,
]

\addplot[
color=cyan,
solid,
mark=diamond*,
thick,
mark size=2.2,
]
table {
	0.0 8.69097900390625
	0.5 8.2718505859375
	1.0 7.52923583984375
	1.5 6.32867431640625
	2.0 4.90057373046875
	2.5 3.44024658203125
	3.0 2.2681884765625
	3.5 1.54827880859375
	4.0 1.19244384765625
	4.5 1.057404891304348
	5.0 1.0128484987745099
	5.5 1.0022932692307693
	6.0 1.0
};
\addlegendentry{$\mathcal{T}_{\text{SCF}}$ (m=8) \cite{SCF}}
	
\end{axis}
\end{tikzpicture}

